A Stochastic Covariance Shrinkage Approach in Ensemble Transform Kalman Filtering

The Ensemble Kalman Filters (EnKF) employ a Monte-Carlo approach to represent covariance information, and are affected by sampling errors in operational settings where the number of model realizations is much smaller than the model state dimension. To alleviate the effects of these errors EnKF relies on model-specific heuristics such as covariance localization, which takes advantage of the spatial locality of correlations among the model variables. This work proposes an approach to alleviate sampling errors that utilizes a locally averaged-in-time dynamics of the model, described in terms of a climatological covariance of the dynamical system. We use this covariance as the target matrix in covariance shrinkage methods, and develop a stochastic covariance shrinkage approach where synthetic ensemble members are drawn to enrich both the ensemble subspace and the ensemble transformation. We additionally provide for a way in which this methodology can be localized similar to the state-of-the-art LETKF method, and that for a certain model setup, our methodology significantly outperforms it.

==> Prereview/review1.txt <==
Reviewers' comments:

Reviewer #1: To alleviate the effect of sampling errors in operational Ensemble Kalman Filters (EnKF) researchers use heuristics like inflation and  covariance
localization.

The authors propose  utilizing a locally averaged-in-time dynamics of the model,
described in terms of a climatological covariance of the dynamical system. They use this
covariance as the target matrix in covariance shrinkage methods
averaged-in-time dynamics of the model, described in terms of a climatological covariance of
the dynamical system. They then use this covariance as the target matrix in covariance shrinkage
 where they develop a stochastic covariance shrinkage method where synthetic ensemble members are drawn to enrich both the ensemble subspace and the ensemble transformation.

The method is tested on Lorenz 96 and QG models where  the authors develop an implementation of  localized ETKF  i.e LETKF using Gaspari- Cohn localization and compare results to the stochastic
 shrinkage approach
(It is possible to combine the proposed stochastic shrinkage
 approach with  the traditional  covariance localization.)

The results for Lorenz 96  for both an under-sampled and sufficient sampled ensemble, the
 optimal shrinkage factor yields a smaller mean error, and a smaller KL divergence with less variance.

 For the QG model the shrinkage approach handily beats the
 operational approximation decorrelation function (4.7) both in terms of stability and in terms of
 RMSE for the vast majority of chosen dynamic ensemble size N and inflation factor . Comparing
proposed methodology to the LETKF with Gaspari-Cohn (GC) localization,one observes that GC significantly
decreases the error for larger values of N and , but is not stable for more operational under-
sampled dynamic ensemble sizes and low inflation factors, as opposed to the proposed shrinkage method.

The opinion of this reviewer is that the present manuscript is much more suitable to a scientific computational journal such as SIAM journal of Scientific Computing as it lacks meteorological specificity .

Concepts like KL Kullback-Leibler divergence are not necessarily familiar to atmospheric scientists and this applies to other concepts in the ms.



The same applies for the Rao-Blackwellized Ledoit-Wolf (RBLW) estimator.

As such I recommend the authors consider the option to submit their manuscript to SISC or similar journal.



As an alternative they should consider testing their method on a  meteorological realistic WRF-LETKF system for experiments with real observations which can be considered a major revision required for acceptance for publication in Tellus.


==> Prereview/review_2.txt <==
Tellus A: Dynamic Meteorology & Oceanography <em@editorialmanager.com>
	
Attachments4:12 AM (10 hours ago)
	
to me
Apr 06, 2020


Ref.:  Ms. No. ZELA-2020-0013
A Stochastic Covariance Shrinkage Approach in Ensemble Transform Kalman Filtering
Tellus A: Dynamic Meteorology & Oceanography

Dear Andrey Popov,

I regret to inform you that our reviewers have now considered your paper but unfortunately feel it unsuitable for publication in Tellus A: Dynamic Meteorology & Oceanography.   For your information I attach the reviewer comments at the bottom of this email.  I hope you will find them to be constructive and helpful.  Both reviewers encourage you to continue to work on the manuscript to be able to resubmit it.   You are of course now free to submit the paper elsewhere should you choose to do so.

Thank you for considering Tellus A: Dynamic Meteorology & Oceanography. I hope the outcome of this specific submission will not discourage you from the submission of future manuscripts.


Yours sincerely

Nils Gustafsson
Subject Editor
Tellus A: Dynamic Meteorology & Oceanography

Reviewers' comments:

Reviewer #1: attached


Reviewer #2: This manuscript presents a pair of methods for combining climatological covariance information with ensemble transform Kalman filters in the context of a shrinkage method. The goal is to create an ensemble system that is more robust than standard ETKFs without using 'empirical' localization. I have limited familiarity with some of the previous work on shrinkage by coauthors, but this seems to be a reasonable problem to explore. However, the current manuscript has many major shortcomings that I will list below. In particular, I do not see any results that allow me to fairly assess the new methods compared to any methods that are currently in use (nobody uses small ensemble filters with no algorithmic enhancements like localization). For this reason, I think the manuscript should be rejected. Hopefully, the authors will be able to address these concerns in a revision.

Major problems:

1.      The experimental results are not useful to readers because of a failure to compare to an established, meaningful benchmark. The only figures compare the two methods described in the manuscript to results from a standard filter with inflation, but no localization. A fundamental goal of the new methods is to come up with a way to avoid 'empirical' localization. Some form of localization (or related method) is known to be essential to reasonable ensemble filter performance for small ensemble sizes. All the results show is that the new methods are nearly identical in their performance, and that they are better than a standard filter method that nobody would ever use. To be acceptable for publication, the authors need to compare to a standard filter with well-tuned localization. If the new methods are better than that, great. Even if they are not quite as good, the authors could try to make an argument about the relative cost of carefully tuning traditional localization versus
using their methods.

2.      The figures communicate very little information. Basically, they just show that type I and II are very similar compared to differences from the poor standard method. It is impossible to judge anything about the differences between I and II from these figures, especially figures 2 and 3. If both methods are to be discussed, some sort of plot showing the differences in their capabilities would be needed. Also, the captions are not consistent with the figure panels making it even more difficult to interpret.

3.      Presenting new methods that are alternatives to existing widely-used methods requires two things. Relative performance (see point 1) and relative computational cost. Both the computational cost scaling of the new methods and an absolute comparison for identical sample problems is essential in my opinion. It should be trivial to provide this information and it would only take a short additional paragraph. Without it, I have no idea if it would ever be feasible to apply the new methods to large realistic problems.

4.      There is an enormous literature on using climatological information to augment small ensembles that was not referenced at all. For starters, many papers on hybrid ensemble variational methods are relevant to this. I was going to list a few, but even a naïve google search gave me more than 20 manuscripts since 2005, so I'm sure the authors can find a place to start. In addition, there are papers that directly address the relation between localization information and climatological info, for instance work by Lili Lei and Jeff Whitaker at NOAA (and see references from some of their papers). An acceptable submission would have to discuss the relation of the new methods to this literature, not just place it in the context of previous work on shrinkage or basic ensemble algorithms.

5.      There are lots of problems of intermediate scope in the manuscript, but given the serious major issues I have decided not to list them for now. As an example, the discussion of 10 trials but picking only the best was both opaque, and apparently statistically misguided (sample summary statistics, not an unstable outlier).

A note: Despite the major issues, I found the method and some of the discussion intriguing. For instance, the statement "In the high ensemble size cases, the stochasticity of the methods prevents them from being as good as pure ETKF (as shown in figure 1)." caught my attention. It is possible to make samples from a distribution so that some of the sample statistics are exactly those of the continuous distribution. A simple example of this is found in the implementation of some deterministic ensemble Kalman filters. Would it be possible to do something like this to improve your results in some of these cases?


==> Reviews_Tellus_v1/review_2.txt <==
Tellus A: Dynamic Meteorology & Oceanography <em@editorialmanager.com>
	
Attachments4:12 AM (10 hours ago)
	
to me
Apr 06, 2020


Ref.:  Ms. No. ZELA-2020-0013
A Stochastic Covariance Shrinkage Approach in Ensemble Transform Kalman Filtering
Tellus A: Dynamic Meteorology & Oceanography

Dear Andrey Popov,

I regret to inform you that our reviewers have now considered your paper but unfortunately feel it unsuitable for publication in Tellus A: Dynamic Meteorology & Oceanography.   For your information I attach the reviewer comments at the bottom of this email.  I hope you will find them to be constructive and helpful.  Both reviewers encourage you to continue to work on the manuscript to be able to resubmit it.   You are of course now free to submit the paper elsewhere should you choose to do so.

Thank you for considering Tellus A: Dynamic Meteorology & Oceanography. I hope the outcome of this specific submission will not discourage you from the submission of future manuscripts.


Yours sincerely

Nils Gustafsson
Subject Editor
Tellus A: Dynamic Meteorology & Oceanography

Reviewers' comments:

Reviewer #1: attached


Reviewer #2: This manuscript presents a pair of methods for combining climatological covariance information with ensemble transform Kalman filters in the context of a shrinkage method. The goal is to create an ensemble system that is more robust than standard ETKFs without using 'empirical' localization. I have limited familiarity with some of the previous work on shrinkage by coauthors, but this seems to be a reasonable problem to explore. However, the current manuscript has many major shortcomings that I will list below. In particular, I do not see any results that allow me to fairly assess the new methods compared to any methods that are currently in use (nobody uses small ensemble filters with no algorithmic enhancements like localization). For this reason, I think the manuscript should be rejected. Hopefully, the authors will be able to address these concerns in a revision.

Major problems:

1.      The experimental results are not useful to readers because of a failure to compare to an established, meaningful benchmark. The only figures compare the two methods described in the manuscript to results from a standard filter with inflation, but no localization. A fundamental goal of the new methods is to come up with a way to avoid 'empirical' localization. Some form of localization (or related method) is known to be essential to reasonable ensemble filter performance for small ensemble sizes. All the results show is that the new methods are nearly identical in their performance, and that they are better than a standard filter method that nobody would ever use. To be acceptable for publication, the authors need to compare to a standard filter with well-tuned localization. If the new methods are better than that, great. Even if they are not quite as good, the authors could try to make an argument about the relative cost of carefully tuning traditional localization versus
using their methods.

2.      The figures communicate very little information. Basically, they just show that type I and II are very similar compared to differences from the poor standard method. It is impossible to judge anything about the differences between I and II from these figures, especially figures 2 and 3. If both methods are to be discussed, some sort of plot showing the differences in their capabilities would be needed. Also, the captions are not consistent with the figure panels making it even more difficult to interpret.

3.      Presenting new methods that are alternatives to existing widely-used methods requires two things. Relative performance (see point 1) and relative computational cost. Both the computational cost scaling of the new methods and an absolute comparison for identical sample problems is essential in my opinion. It should be trivial to provide this information and it would only take a short additional paragraph. Without it, I have no idea if it would ever be feasible to apply the new methods to large realistic problems.

4.      There is an enormous literature on using climatological information to augment small ensembles that was not referenced at all. For starters, many papers on hybrid ensemble variational methods are relevant to this. I was going to list a few, but even a naïve google search gave me more than 20 manuscripts since 2005, so I'm sure the authors can find a place to start. In addition, there are papers that directly address the relation between localization information and climatological info, for instance work by Lili Lei and Jeff Whitaker at NOAA (and see references from some of their papers). An acceptable submission would have to discuss the relation of the new methods to this literature, not just place it in the context of previous work on shrinkage or basic ensemble algorithms.

5.      There are lots of problems of intermediate scope in the manuscript, but given the serious major issues I have decided not to list them for now. As an example, the discussion of 10 trials but picking only the best was both opaque, and apparently statistically misguided (sample summary statistics, not an unstable outlier).

A note: Despite the major issues, I found the method and some of the discussion intriguing. For instance, the statement "In the high ensemble size cases, the stochasticity of the methods prevents them from being as good as pure ETKF (as shown in figure 1)." caught my attention. It is possible to make samples from a distribution so that some of the sample statistics are exactly those of the continuous distribution. A simple example of this is found in the implementation of some deterministic ensemble Kalman filters. Would it be possible to do something like this to improve your results in some of these cases?


==> Reviews_Tellus_v2/review1.txt <==
Reviewers' comments:

Reviewer #1: To alleviate the effect of sampling errors in operational Ensemble Kalman Filters (EnKF) researchers use heuristics like inflation and  covariance
localization.

The authors propose  utilizing a locally averaged-in-time dynamics of the model,
described in terms of a climatological covariance of the dynamical system. They use this
covariance as the target matrix in covariance shrinkage methods
averaged-in-time dynamics of the model, described in terms of a climatological covariance of
the dynamical system. They then use this covariance as the target matrix in covariance shrinkage
 where they develop a stochastic covariance shrinkage method where synthetic ensemble members are drawn to enrich both the ensemble subspace and the ensemble transformation.

The method is tested on Lorenz 96 and QG models where  the authors develop an implementation of  localized ETKF  i.e LETKF using Gaspari- Cohn localization and compare results to the stochastic
 shrinkage approach
(It is possible to combine the proposed stochastic shrinkage
 approach with  the traditional  covariance localization.)

The results for Lorenz 96  for both an under-sampled and sufficient sampled ensemble, the
 optimal shrinkage factor yields a smaller mean error, and a smaller KL divergence with less variance.

 For the QG model the shrinkage approach handily beats the
 operational approximation decorrelation function (4.7) both in terms of stability and in terms of
 RMSE for the vast majority of chosen dynamic ensemble size N and inflation factor . Comparing
proposed methodology to the LETKF with Gaspari-Cohn (GC) localization,one observes that GC significantly
decreases the error for larger values of N and , but is not stable for more operational under-
sampled dynamic ensemble sizes and low inflation factors, as opposed to the proposed shrinkage method.

The opinion of this reviewer is that the present manuscript is much more suitable to a scientific computational journal such as SIAM journal of Scientific Computing as it lacks meteorological specificity .

Concepts like KL Kullback-Leibler divergence are not necessarily familiar to atmospheric scientists and this applies to other concepts in the ms.



The same applies for the Rao-Blackwellized Ledoit-Wolf (RBLW) estimator.

As such I recommend the authors consider the option to submit their manuscript to SISC or similar journal.



As an alternative they should consider testing their method on a  meteorological realistic WRF-LETKF system for experiments with real observations which can be considered a major revision required for acceptance for publication in Tellus.


==> Stochastic Shrinkage ETKFarx3/Prereview/review1.txt <==
Reviewers' comments:

Reviewer #1: To alleviate the effect of sampling errors in operational Ensemble Kalman Filters (EnKF) researchers use heuristics like inflation and  covariance
localization.

The authors propose  utilizing a locally averaged-in-time dynamics of the model,
described in terms of a climatological covariance of the dynamical system. They use this
covariance as the target matrix in covariance shrinkage methods
averaged-in-time dynamics of the model, described in terms of a climatological covariance of
the dynamical system. They then use this covariance as the target matrix in covariance shrinkage
 where they develop a stochastic covariance shrinkage method where synthetic ensemble members are drawn to enrich both the ensemble subspace and the ensemble transformation.

The method is tested on Lorenz 96 and QG models where  the authors develop an implementation of  localized ETKF  i.e LETKF using Gaspari- Cohn localization and compare results to the stochastic
 shrinkage approach
(It is possible to combine the proposed stochastic shrinkage
 approach with  the traditional  covariance localization.)

The results for Lorenz 96  for both an under-sampled and sufficient sampled ensemble, the
 optimal shrinkage factor yields a smaller mean error, and a smaller KL divergence with less variance.

 For the QG model the shrinkage approach handily beats the
 operational approximation decorrelation function (4.7) both in terms of stability and in terms of
 RMSE for the vast majority of chosen dynamic ensemble size N and inflation factor . Comparing
proposed methodology to the LETKF with Gaspari-Cohn (GC) localization,one observes that GC significantly
decreases the error for larger values of N and , but is not stable for more operational under-
sampled dynamic ensemble sizes and low inflation factors, as opposed to the proposed shrinkage method.

The opinion of this reviewer is that the present manuscript is much more suitable to a scientific computational journal such as SIAM journal of Scientific Computing as it lacks meteorological specificity .

Concepts like KL Kullback-Leibler divergence are not necessarily familiar to atmospheric scientists and this applies to other concepts in the ms.



The same applies for the Rao-Blackwellized Ledoit-Wolf (RBLW) estimator.

As such I recommend the authors consider the option to submit their manuscript to SISC or similar journal.



As an alternative they should consider testing their method on a  meteorological realistic WRF-LETKF system for experiments with real observations which can be considered a major revision required for acceptance for publication in Tellus.


==> Stochastic Shrinkage ETKFarx3/Prereview/review_2.txt <==
Tellus A: Dynamic Meteorology & Oceanography <em@editorialmanager.com>
	
Attachments4:12 AM (10 hours ago)
	
to me
Apr 06, 2020


Ref.:  Ms. No. ZELA-2020-0013
A Stochastic Covariance Shrinkage Approach in Ensemble Transform Kalman Filtering
Tellus A: Dynamic Meteorology & Oceanography

Dear Andrey Popov,

I regret to inform you that our reviewers have now considered your paper but unfortunately feel it unsuitable for publication in Tellus A: Dynamic Meteorology & Oceanography.   For your information I attach the reviewer comments at the bottom of this email.  I hope you will find them to be constructive and helpful.  Both reviewers encourage you to continue to work on the manuscript to be able to resubmit it.   You are of course now free to submit the paper elsewhere should you choose to do so.

Thank you for considering Tellus A: Dynamic Meteorology & Oceanography. I hope the outcome of this specific submission will not discourage you from the submission of future manuscripts.


Yours sincerely

Nils Gustafsson
Subject Editor
Tellus A: Dynamic Meteorology & Oceanography

Reviewers' comments:

Reviewer #1: attached


Reviewer #2: This manuscript presents a pair of methods for combining climatological covariance information with ensemble transform Kalman filters in the context of a shrinkage method. The goal is to create an ensemble system that is more robust than standard ETKFs without using 'empirical' localization. I have limited familiarity with some of the previous work on shrinkage by coauthors, but this seems to be a reasonable problem to explore. However, the current manuscript has many major shortcomings that I will list below. In particular, I do not see any results that allow me to fairly assess the new methods compared to any methods that are currently in use (nobody uses small ensemble filters with no algorithmic enhancements like localization). For this reason, I think the manuscript should be rejected. Hopefully, the authors will be able to address these concerns in a revision.

Major problems:

1.      The experimental results are not useful to readers because of a failure to compare to an established, meaningful benchmark. The only figures compare the two methods described in the manuscript to results from a standard filter with inflation, but no localization. A fundamental goal of the new methods is to come up with a way to avoid 'empirical' localization. Some form of localization (or related method) is known to be essential to reasonable ensemble filter performance for small ensemble sizes. All the results show is that the new methods are nearly identical in their performance, and that they are better than a standard filter method that nobody would ever use. To be acceptable for publication, the authors need to compare to a standard filter with well-tuned localization. If the new methods are better than that, great. Even if they are not quite as good, the authors could try to make an argument about the relative cost of carefully tuning traditional localization versus
using their methods.

2.      The figures communicate very little information. Basically, they just show that type I and II are very similar compared to differences from the poor standard method. It is impossible to judge anything about the differences between I and II from these figures, especially figures 2 and 3. If both methods are to be discussed, some sort of plot showing the differences in their capabilities would be needed. Also, the captions are not consistent with the figure panels making it even more difficult to interpret.

3.      Presenting new methods that are alternatives to existing widely-used methods requires two things. Relative performance (see point 1) and relative computational cost. Both the computational cost scaling of the new methods and an absolute comparison for identical sample problems is essential in my opinion. It should be trivial to provide this information and it would only take a short additional paragraph. Without it, I have no idea if it would ever be feasible to apply the new methods to large realistic problems.

4.      There is an enormous literature on using climatological information to augment small ensembles that was not referenced at all. For starters, many papers on hybrid ensemble variational methods are relevant to this. I was going to list a few, but even a naïve google search gave me more than 20 manuscripts since 2005, so I'm sure the authors can find a place to start. In addition, there are papers that directly address the relation between localization information and climatological info, for instance work by Lili Lei and Jeff Whitaker at NOAA (and see references from some of their papers). An acceptable submission would have to discuss the relation of the new methods to this literature, not just place it in the context of previous work on shrinkage or basic ensemble algorithms.

5.      There are lots of problems of intermediate scope in the manuscript, but given the serious major issues I have decided not to list them for now. As an example, the discussion of 10 trials but picking only the best was both opaque, and apparently statistically misguided (sample summary statistics, not an unstable outlier).

A note: Despite the major issues, I found the method and some of the discussion intriguing. For instance, the statement "In the high ensemble size cases, the stochasticity of the methods prevents them from being as good as pure ETKF (as shown in figure 1)." caught my attention. It is possible to make samples from a distribution so that some of the sample statistics are exactly those of the continuous distribution. A simple example of this is found in the implementation of some deterministic ensemble Kalman filters. Would it be possible to do something like this to improve your results in some of these cases?


==> Stochastic Shrinkage ETKFarx3/Reviews_Tellus_v1/review_2.txt <==
Tellus A: Dynamic Meteorology & Oceanography <em@editorialmanager.com>
	
Attachments4:12 AM (10 hours ago)
	
to me
Apr 06, 2020


Ref.:  Ms. No. ZELA-2020-0013
A Stochastic Covariance Shrinkage Approach in Ensemble Transform Kalman Filtering
Tellus A: Dynamic Meteorology & Oceanography

Dear Andrey Popov,

I regret to inform you that our reviewers have now considered your paper but unfortunately feel it unsuitable for publication in Tellus A: Dynamic Meteorology & Oceanography.   For your information I attach the reviewer comments at the bottom of this email.  I hope you will find them to be constructive and helpful.  Both reviewers encourage you to continue to work on the manuscript to be able to resubmit it.   You are of course now free to submit the paper elsewhere should you choose to do so.

Thank you for considering Tellus A: Dynamic Meteorology & Oceanography. I hope the outcome of this specific submission will not discourage you from the submission of future manuscripts.


Yours sincerely

Nils Gustafsson
Subject Editor
Tellus A: Dynamic Meteorology & Oceanography

Reviewers' comments:

Reviewer #1: attached


Reviewer #2: This manuscript presents a pair of methods for combining climatological covariance information with ensemble transform Kalman filters in the context of a shrinkage method. The goal is to create an ensemble system that is more robust than standard ETKFs without using 'empirical' localization. I have limited familiarity with some of the previous work on shrinkage by coauthors, but this seems to be a reasonable problem to explore. However, the current manuscript has many major shortcomings that I will list below. In particular, I do not see any results that allow me to fairly assess the new methods compared to any methods that are currently in use (nobody uses small ensemble filters with no algorithmic enhancements like localization). For this reason, I think the manuscript should be rejected. Hopefully, the authors will be able to address these concerns in a revision.

Major problems:

1.      The experimental results are not useful to readers because of a failure to compare to an established, meaningful benchmark. The only figures compare the two methods described in the manuscript to results from a standard filter with inflation, but no localization. A fundamental goal of the new methods is to come up with a way to avoid 'empirical' localization. Some form of localization (or related method) is known to be essential to reasonable ensemble filter performance for small ensemble sizes. All the results show is that the new methods are nearly identical in their performance, and that they are better than a standard filter method that nobody would ever use. To be acceptable for publication, the authors need to compare to a standard filter with well-tuned localization. If the new methods are better than that, great. Even if they are not quite as good, the authors could try to make an argument about the relative cost of carefully tuning traditional localization versus
using their methods.

2.      The figures communicate very little information. Basically, they just show that type I and II are very similar compared to differences from the poor standard method. It is impossible to judge anything about the differences between I and II from these figures, especially figures 2 and 3. If both methods are to be discussed, some sort of plot showing the differences in their capabilities would be needed. Also, the captions are not consistent with the figure panels making it even more difficult to interpret.

3.      Presenting new methods that are alternatives to existing widely-used methods requires two things. Relative performance (see point 1) and relative computational cost. Both the computational cost scaling of the new methods and an absolute comparison for identical sample problems is essential in my opinion. It should be trivial to provide this information and it would only take a short additional paragraph. Without it, I have no idea if it would ever be feasible to apply the new methods to large realistic problems.

4.      There is an enormous literature on using climatological information to augment small ensembles that was not referenced at all. For starters, many papers on hybrid ensemble variational methods are relevant to this. I was going to list a few, but even a naïve google search gave me more than 20 manuscripts since 2005, so I'm sure the authors can find a place to start. In addition, there are papers that directly address the relation between localization information and climatological info, for instance work by Lili Lei and Jeff Whitaker at NOAA (and see references from some of their papers). An acceptable submission would have to discuss the relation of the new methods to this literature, not just place it in the context of previous work on shrinkage or basic ensemble algorithms.

5.      There are lots of problems of intermediate scope in the manuscript, but given the serious major issues I have decided not to list them for now. As an example, the discussion of 10 trials but picking only the best was both opaque, and apparently statistically misguided (sample summary statistics, not an unstable outlier).

A note: Despite the major issues, I found the method and some of the discussion intriguing. For instance, the statement "In the high ensemble size cases, the stochasticity of the methods prevents them from being as good as pure ETKF (as shown in figure 1)." caught my attention. It is possible to make samples from a distribution so that some of the sample statistics are exactly those of the continuous distribution. A simple example of this is found in the implementation of some deterministic ensemble Kalman filters. Would it be possible to do something like this to improve your results in some of these cases?


==> Stochastic Shrinkage ETKFarx3/Reviews_Tellus_v2/review1.txt <==
Reviewers' comments:

Reviewer #1: To alleviate the effect of sampling errors in operational Ensemble Kalman Filters (EnKF) researchers use heuristics like inflation and  covariance
localization.

The authors propose  utilizing a locally averaged-in-time dynamics of the model,
described in terms of a climatological covariance of the dynamical system. They use this
covariance as the target matrix in covariance shrinkage methods
averaged-in-time dynamics of the model, described in terms of a climatological covariance of
the dynamical system. They then use this covariance as the target matrix in covariance shrinkage
 where they develop a stochastic covariance shrinkage method where synthetic ensemble members are drawn to enrich both the ensemble subspace and the ensemble transformation.

The method is tested on Lorenz 96 and QG models where  the authors develop an implementation of  localized ETKF  i.e LETKF using Gaspari- Cohn localization and compare results to the stochastic
 shrinkage approach
(It is possible to combine the proposed stochastic shrinkage
 approach with  the traditional  covariance localization.)

The results for Lorenz 96  for both an under-sampled and sufficient sampled ensemble, the
 optimal shrinkage factor yields a smaller mean error, and a smaller KL divergence with less variance.

 For the QG model the shrinkage approach handily beats the
 operational approximation decorrelation function (4.7) both in terms of stability and in terms of
 RMSE for the vast majority of chosen dynamic ensemble size N and inflation factor . Comparing
proposed methodology to the LETKF with Gaspari-Cohn (GC) localization,one observes that GC significantly
decreases the error for larger values of N and , but is not stable for more operational under-
sampled dynamic ensemble sizes and low inflation factors, as opposed to the proposed shrinkage method.

The opinion of this reviewer is that the present manuscript is much more suitable to a scientific computational journal such as SIAM journal of Scientific Computing as it lacks meteorological specificity .

Concepts like KL Kullback-Leibler divergence are not necessarily familiar to atmospheric scientists and this applies to other concepts in the ms.



The same applies for the Rao-Blackwellized Ledoit-Wolf (RBLW) estimator.

As such I recommend the authors consider the option to submit their manuscript to SISC or similar journal.



As an alternative they should consider testing their method on a  meteorological realistic WRF-LETKF system for experiments with real observations which can be considered a major revision required for acceptance for publication in Tellus.

